The TESS light curve of the eccentric eclipsing binary 1SWASP J011351.29+314909.7 -- no evidence for a very hot M-dwarf companion

A 2014 study of the eclipsing binary star 1SWASPJ011351.29+314909.7 (J0113+31) reported an unexpectedly high effective temperature for the M-dwarf companion to the 0.95-M$_{\odot}$ primary star. The effective temperature inferred from the secondary eclipse depth was $\sim$600 K higher than the value predicted from stellar models. Such an anomalous result questions our understanding of low-mass stars and might indicate a significant uncertainty when inferring properties of exoplanets orbiting them. We seek to measure the effective temperature of the M-dwarf companion using the light curve of J0113+31 recently observed by the Transiting Exoplanet Survey Satellite (TESS). We use the pycheops modelling software to fit a combined transit and eclipse model to the TESS light curve. To calculate the secondary effective temperature, we compare the best-fit eclipse depth to the predicted eclipse depths from theoretical stellar models. We determined the effective temperature of the M dwarf to be ${\rm T}_{\rm eff,2}$ = 3208 $\pm$ 43 K, assuming $\log g_2$ = 5, [Fe/H] = $-0.4$ and no alpha-element enhancement. Varying these assumptions changes ${\rm T}_{\rm eff,2}$ by less than 100 K. These results do not support a large anomaly between observed and theoretical low-mass star temperatures.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
